Cometary dust analogues for physics experiments

The CoPhyLab (Cometary Physics Laboratory) project is designed to study the physics of comets through a series of earth-based experiments. For these experiments, a dust analogue was created with physical properties comparable to those of the non-volatile dust found on comets. This "CoPhyLab dust" is planned to be mixed with water and CO$_2$ ice and placed under cometary conditions in vacuum chambers to study the physical processes taking place on the nuclei of comets. In order to develop this dust analogue, we mixed two components representative for the non-volatile materials present in cometary nuclei. We chose silica dust as representative for the mineral phase and charcoal for the organic phase, which also acts as a darkening agent. In this paper, we provide an overview of known cometary analogues before presenting measurements of eight physical properties of different mixtures of the two materials and a comparison of these measurements with known cometary values. The physical properties of interest are: particle size, density, gas permeability, spectrophotometry, mechanical, thermal and electrical properties. We found that the analogue dust that matches the highest number of physical properties of cometary materials consists of a mixture of either 60\%/40\% or 70\%/30\% of silica dust/charcoal by mass. These best-fit dust analogue will be used in future CoPhyLab experiments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
